Exploring SU(3)-Higgs theories

The requirement of manifest gauge invariance leads to a conflict between perturbative and non-perturbative predictions for the low-energy spectra of grand-unified theories. These conflicts already emerge in simplified prototype models of SU(3) gauge theories with Higgs fields in different representations. We expand earlier lattice investigations on this subject and provide further support for the predicted deviations. These can be understood in terms of the Froehlich-Morchio-Strocchi mechanism.

==> Figures/tikz/dummy_for_tikz_external.txt <==
According to this webpage (https://www.overleaf.com/learn/latex/Questions/I_have_a_lot_of_tikz,_matlab2tikz_or_pgfplots_figures,_so_I'm_getting_a_compilation_timeout._Can_I_externalise_my_figures%3F) it is necessary to have a dummy file in this folder.

==> Instructions_Combined_Proceedings.txt <==
Instructions provided by Meifeng Lin for submitting a combined proceeding.

1. Identify which Contribution ID will submit the combined proceedings.
2. Provide the title for the combined contributions if different from the original title. 
3. Format the proceedings such that the speakers of the combined proceedings are identified, and add a footnote for the original titles of the presentations. (Please refer to PoSauthmanual.pdf in the template files for details about how to indicate speakers and add footnotes). 
4. The page limit would be the sum of the individual page limits. 
5. For the other contribution, please upload a pdf file with the title page indicating which contribution the proceedings has been combined into. 
